An objective criterion for cluster detection in stochastic epidemic models

The correct identification of clusters is crucial for an accurate monitoring of the spread of a disease and also in many other natural, social and physical phenomena which exhibit an epidemic structure. Nevertheless, even when an accurate mathematical model is available, no simple tool exists which allows one to identify how many independent clusters are present and to link elements to the appropriate clusters. Here we develop an automatic method for the detection of the internal structure of the clusters and their number, independently of the model that describes the dynamics of the phenomenon. It is substantially based on the difference of the log-likelihood $\delta {\cal LL}$, that is evaluated when all elements are connected and when they are grouped into clusters. As a function of the number of connected elements $\delta {\cal LL}$ presents a change of slope and a singularity which can be both used in cluster identification. Our method is validated for an epidemic model with a minimal temporal structure and for the Epidemic Type Aftershock Sequence model describing the spatio-temporal clustering of earthquakes.

==> cover2.txt <==
Dear Editor,
attached please find the manuscript entitled "An objective criterion for cluster detection in stochastic epidemic models" that we would like to submit to Scipost Physics.
The manuscript presents a novel and very efficient solution to the outstanding problem of the detection of clusters or communities  
in phenomena presenting an epidemic organization, which is intimately related to one of the most popular topics of modern network
science (see S. Fortunato and D. Hric, Community detection in networks: A user guide, Physics Reports (2016), for  a recent review on the topic). We demonstrate that, without any a-priori information of the clustering structure, our method provides the optimal cluster partitioning as confirmed by standard tools for cluster validation. 
Our manuscript therefore provides a new theoretical application of statistical physics to different research areas ranging from social sciences, epidemiology, seismology etc. 
For example, in the present study,  we face this issue within the context of seismic occurrence, where accurate declustering is a fundamental step towards a correct understanding of the mechanisms responsible for earthquake triggering (see L. de Arcangelis, C. Godano, J. R. Grasso, and E. Lippiello, Statistical physics approach to earthquake occurrence and forecasting, Physics Reports (2016), for a recent review on the topic). A similar approach can be however also useful to enhance the understanding of disease dynamics during the current COVID-19 pandemic, in 
order to improve the effectiveness measures of disease containment and prevention. 

We are confident that our paper can represent a new pathway in the hot issue of cluster community detection and can provide a synergyc link between statistical mechanics and cluster detection in system with an epidemic organization. 
We therefore believe that our manuscript satisfies the criteria of novelty and great general interest of SciPost Physics.


We thank you in advance for your consideration
Eugenio Lippiello and Polyzois Bountzis. 

